Verifying Quantum Programs: From Quipper to QPMC

In this paper we present a translation from the quantum programming language Quipper to the QPMC model checker, with the main aim of verifying Quipper programs. Quipper is an embedded functional programming language for quantum computation. It is above all a circuit description language, for this reason it uses the vector state formalism and its main purpose is to make circuit implementation easy providing high level operations for circuit manipulation. Quipper provides both an high-level circuit building interface and a simulator. QPMC is a model checker for quantum protocols based on the density matrix formalism. QPMC extends the probabilistic model checker IscasMC allowing to formally verify properties specified in the temporal logic QCTL on Quantum Markov Chains. We implemented and tested our translation on several quantum algorithms, including Grover's quantum search.

==> converted-deutsch.txt <==
qmc
const matrix A1 = [(1 / 2),(1 / 2),(1 / 2),(1 / 2);(1 / 2),(-1 / 2),(1 / 2),(-1 / 2);(1 / 2),(1 / 2),(-1 / 2),(-1 / 2);(1 / 2),(-1 / 2),(-1 / 2),(1 / 2)];
const matrix A2 = [1,0,0,0;0,1,0,0;0,0,0,1;0,0,1,0];
const matrix A3 = [(sqrt(2) / 2),0,(sqrt(2) / 2),0;0,(sqrt(2) / 2),0,(sqrt(2) / 2);(sqrt(2) / 2),0,((-1 * sqrt(2)) / 2),0;0,(sqrt(2) / 2),0,((-1 * sqrt(2)) / 2)];
const matrix A4 = [1,0,0,0;0,1,0,0;0,0,0,0;0,0,0,0];
const matrix A5 = [0,0,0,0;0,0,0,0;0,0,1,0;0,0,0,1];
module test
  s: [0..5] init 0;
  [] (s = 0) -> <<A1>> : (s' = 1);
  [] (s = 1) -> <<A2>> : (s' = 2);
  [] (s = 2) -> <<A3>> : (s' = 3);
  [] (s = 3) -> <<A4>> : (s' = 4) + <<A5>> : (s' = 5);
  [] (s = 4) -> (s' = 4);
  [] (s = 5) -> (s' = 5);
endmodule


==> grover_quipper.txt <==
grover :: (Qubit, Qubit, Qubit) -> Circ (Bit, Bit)
grover (q1,q2,q3) = do
    hadamard_at q1
    hadamard_at q2
    hadamard_at q3
    qnot_at q3 `controlled` [q1, q2]
    hadamard_at q1
    hadamard_at q2
    gate_X_at q1
    gate_X_at q2
    hadamard_at q2
    qnot_at q2 `controlled` q1
    hadamard_at q2
    gate_X_at q1
    gate_X_at q2
    hadamard_at q1
    hadamard_at q2
    hadamard_at q3
    measure (q1,q2)
    
    
qmc
const matrix A1 = [(sqrt(2) / 4),(sqrt(2) / 4),(sqrt(2) / 4),(sqrt(2) / 4),(sqrt(2) / 4),(sqrt(2) / 4),(sqrt(2) / 4),(sqrt(2) / 4);(sqrt(2) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4);(sqrt(2) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4);(sqrt(2) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4);(sqrt(2) / 4),(sqrt(2) / 4),(sqrt(2) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4);(sqrt(2) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4);(sqrt(2) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),(sqrt(2) / 4);(sqrt(2) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4)];
const matrix A2 = [1,0,0,0,0,0,0,0;0,1,0,0,0,0,0,0;0,0,1,0,0,0,0,0;
	0,0,0,1,0,0,0,0;0,0,0,0,1,0,0,0;0,0,0,0,0,1,0,0;
	0,0,0,0,0,0,0,1;0,0,0,0,0,0,1,0];
const matrix A3 = [(sqrt(2) / 4),(sqrt(2) / 4),(sqrt(2) / 4),(sqrt(2) / 4),(sqrt(2) / 4),(sqrt(2) / 4),(sqrt(2) / 4),(sqrt(2) / 4);(sqrt(2) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4);(sqrt(2) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4);(sqrt(2) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4);(sqrt(2) / 4),(sqrt(2) / 4),(sqrt(2) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4);(sqrt(2) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4);(sqrt(2) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),(sqrt(2) / 4);(sqrt(2) / 4),((-1 * sqrt(2)) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4),(sqrt(2) / 4),(sqrt(2) / 4),((-1 * sqrt(2)) / 4)];
const matrix A4 = [0,0,0,0,0,0,1,0;0,0,0,0,0,0,0,1;0,0,0,0,1,0,0,0;
	0,0,0,0,0,1,0,0;0,0,1,0,0,0,0,0;0,0,0,1,0,0,0,0;
	1,0,0,0,0,0,0,0;0,1,0,0,0,0,0,0];
const matrix A5 = [(sqrt(2) / 2),0,(sqrt(2) / 2),0,0,0,0,0;0,(sqrt(2) / 2),0,(sqrt(2) / 2),0,0,0,0;(sqrt(2) / 2),0,((-1 * sqrt(2)) / 2),0,0,0,0,0;0,(sqrt(2) / 2),0,((-1 * sqrt(2)) / 2),0,0,0,0;0,0,0,0,(sqrt(2) / 2),0,(sqrt(2) / 2),0;0,0,0,0,0,(sqrt(2) / 2),0,(sqrt(2) / 2);0,0,0,0,(sqrt(2) / 2),0,((-1 * sqrt(2)) / 2),0;0,0,0,0,0,(sqrt(2) / 2),0,((-1 * sqrt(2)) / 2)];
const matrix A6 = [1,0,0,0,0,0,0,0;0,1,0,0,0,0,0,0;0,0,1,0,0,0,0,0;
	0,0,0,1,0,0,0,0;0,0,0,0,0,0,1,0;0,0,0,0,0,0,0,1;
	0,0,0,0,1,0,0,0;0,0,0,0,0,1,0,0];
const matrix A7 = [0,0,0,0,(sqrt(2) / 2),0,(sqrt(2) / 2),0;0,0,0,0,0,(sqrt(2) / 2),0,(sqrt(2) / 2);0,0,0,0,(sqrt(2) / 2),0,((-1 * sqrt(2)) / 2),0;0,0,0,0,0,(sqrt(2) / 2),0,((-1 * sqrt(2)) / 2);(sqrt(2) / 2),0,(sqrt(2) / 2),0,0,0,0,0;0,(sqrt(2) / 2),0,(sqrt(2) / 2),0,0,0,0;(sqrt(2) / 2),0,((-1 * sqrt(2)) / 2),0,0,0,0,0;0,(sqrt(2) / 2),0,((-1 * sqrt(2)) / 2),0,0,0,0];
const matrix A8 = [0,0,(sqrt(2) / 2),0,0,0,(sqrt(2) / 2),0;0,0,0,(sqrt(2) / 2),0,0,0,(sqrt(2) / 2);(sqrt(2) / 2),0,0,0,(sqrt(2) / 2),0,0,0;0,(sqrt(2) / 2),0,0,0,(sqrt(2) / 2),0,0;0,0,(sqrt(2) / 2),0,0,0,((-1 * sqrt(2)) / 2),0;0,0,0,(sqrt(2) / 2),0,0,0,((-1 * sqrt(2)) / 2);(sqrt(2) / 2),0,0,0,((-1 * sqrt(2)) / 2),0,0,0;0,(sqrt(2) / 2),0,0,0,((-1 * sqrt(2)) / 2),0,0];
const matrix A9 = [(sqrt(2) / 2),0,(sqrt(2) / 2),0,0,0,0,0;0,(sqrt(2) / 2),0,(sqrt(2) / 2),0,0,0,0;(sqrt(2) / 2),0,((-1 * sqrt(2)) / 2),0,0,0,0,0;0,(sqrt(2) / 2),0,((-1 * sqrt(2)) / 2),0,0,0,0;0,0,0,0,0,0,0,0;0,0,0,0,0,0,0,0;0,0,0,0,0,0,0,0;0,0,0,0,0,0,0,0];
const matrix A10 = [0,0,0,0,0,0,0,0;0,0,0,0,0,0,0,0;0,0,0,0,0,0,0,0;0,0,0,0,0,0,0,0;0,0,0,0,(sqrt(2) / 2),0,(sqrt(2) / 2),0;0,0,0,0,0,(sqrt(2) / 2),0,(sqrt(2) / 2);0,0,0,0,(sqrt(2) / 2),0,((-1 * sqrt(2)) / 2),0;0,0,0,0,0,(sqrt(2) / 2),0,((-1 * sqrt(2)) / 2)];
const matrix A11 = [1,0,0,0,0,0,0,0;0,1,0,0,0,0,0,0;0,0,0,0,0,0,0,0;
	0,0,0,0,0,0,0,0;0,0,0,0,1,0,0,0;0,0,0,0,0,1,0,0;
	0,0,0,0,0,0,0,0;0,0,0,0,0,0,0,0];
const matrix A12 = [0,0,0,0,0,0,0,0;0,0,0,0,0,0,0,0;0,0,1,0,0,0,0,0;
0,0,0,1,0,0,0,0;0,0,0,0,0,0,0,0;0,0,0,0,0,0,0,0;
0,0,0,0,0,0,1,0;0,0,0,0,0,0,0,1];
const matrix A13 = [1,0,0,0,0,0,0,0;0,1,0,0,0,0,0,0;0,0,0,0,0,0,0,0;
	0,0,0,0,0,0,0,0;0,0,0,0,1,0,0,0;0,0,0,0,0,1,0,0;
    	0,0,0,0,0,0,0,0;0,0,0,0,0,0,0,0];
const matrix A14 = [0,0,0,0,0,0,0,0;0,0,0,0,0,0,0,0;0,0,1,0,0,0,0,0;
	0,0,0,1,0,0,0,0;0,0,0,0,0,0,0,0;0,0,0,0,0,0,0,0;
    	0,0,0,0,0,0,1,0;0,0,0,0,0,0,0,1];
module test
  s: [0..14] init 0;
  [] (s = 0) -> <<A1>> : (s' = 1);
  [] (s = 1) -> <<A2>> : (s' = 2);
  [] (s = 2) -> <<A3>> : (s' = 3);
  [] (s = 3) -> <<A4>> : (s' = 4);
  [] (s = 4) -> <<A5>> : (s' = 5);
  [] (s = 5) -> <<A6>> : (s' = 6);
  [] (s = 6) -> <<A7>> : (s' = 7);
  [] (s = 7) -> <<A8>> : (s' = 8);
  [] (s = 8) -> <<A9>> : (s' = 9) + <<A10>> : (s' = 10);
  [] (s = 9) -> <<A11>> : (s' = 11) + <<A12>> : (s' = 12);
  [] (s = 10) -> <<A13>> : (s' = 13) + <<A14>> : (s' = 14);
  [] (s = 11) -> (s' = 11);
  [] (s = 12) -> (s' = 12);
  [] (s = 13) -> (s' = 13);
  [] (s = 14) -> (s' = 14);
endmodule


qeval(Q=? [F (s = 11)], |1>_8 <1|_8);	

     0   0   0   0   0   0   0   0
     0  -0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0

qeval(Q=? [F (s = 13)], |1>_8 <1|_8);	

    0  0  0  0  0  0  0  0
    0  0  0  0  0  0  0  0
    0  0  0  0  0  0  0  0
    0  0  0  0  0  0  0  0
    0  0  0  0  0  0  0  0
    0  0  0  0  0  0  0  0
    0  0  0  0  0  0  0  0
    0  0  0  0  0  0  0  0

qeval(Q=? [F (s = 6)], |1>_8 <1|_8);	

       0     0     0     0     0     0     0    -0
       0     0     0     0     0     0     0    -0
       0     0     0    -0     0     0     0     0
       0     0     0   0.5     0     0     0  -0.5
       0     0     0    -0     0     0     0     0
       0     0     0    -0     0     0     0     0
       0     0     0     0     0     0     0    -0
       0     0     0  -0.5     0     0     0   0.5

qeval(Q=? [F (s = 10)], |1>_8 <1|_8);	

     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0  -0
     0   0   0   0   0   0   0   1

qeval(Q=? [F (s = 2)], |1>_8 <1|_8);	

     0.125  -0.125   0.125  -0.125   0.125  -0.125  -0.125   0.125
    -0.125   0.125  -0.125   0.125  -0.125   0.125   0.125  -0.125
     0.125  -0.125   0.125  -0.125   0.125  -0.125  -0.125   0.125
    -0.125   0.125  -0.125   0.125  -0.125   0.125   0.125  -0.125
     0.125  -0.125   0.125  -0.125   0.125  -0.125  -0.125   0.125
    -0.125   0.125  -0.125   0.125  -0.125   0.125   0.125  -0.125
    -0.125   0.125  -0.125   0.125  -0.125   0.125   0.125  -0.125
     0.125  -0.125   0.125  -0.125   0.125  -0.125  -0.125   0.125

qeval(Q=? [F (s = 4)], |1>_8 <1|_8);	

        0      0      0      0      0      0      0      0
        0   0.25      0  -0.25      0  -0.25      0  -0.25
        0      0      0      0      0      0      0      0
        0  -0.25      0   0.25      0   0.25      0   0.25
        0      0      0      0      0      0      0      0
        0  -0.25      0   0.25      0   0.25      0   0.25
        0      0      0      0      0      0      0      0
        0  -0.25      0   0.25      0   0.25      0   0.25

qeval(Q=? [F (s = 5)], |1>_8 <1|_8);	

       0     0     0     0     0    -0     0     0
       0     0     0     0     0    -0     0     0
       0     0     0    -0     0     0     0     0
       0     0     0   0.5     0  -0.5     0     0
       0     0     0     0     0    -0     0     0
       0     0     0  -0.5     0   0.5     0     0
       0     0     0    -0     0     0     0     0
       0     0     0    -0     0     0     0     0

qeval(Q=? [F (s = 8)], |1>_8 <1|_8);	

       0     0     0     0     0     0     0    -0
       0     0     0     0     0     0     0    -0
       0     0     0     0     0    -0     0     0
       0     0     0     0     0    -0     0     0
       0     0     0     0     0     0     0    -0
       0     0     0     0     0   0.5     0  -0.5
       0     0     0     0     0    -0     0     0
       0     0     0     0     0  -0.5     0   0.5

qeval(Q=? [F (s = 10)], |1>_8 <1|_8);	

     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0  -0
     0   0   0   0   0   0   0   1
     
qeval(Q=? [F (s = 12)], |1>_8 <1|_8);	

    0  0  0  0  0  0  0  0
    0  0  0  0  0  0  0  0
    0  0  0  0  0  0  0  0
    0  0  0  0  0  0  0  0
    0  0  0  0  0  0  0  0
    0  0  0  0  0  0  0  0
    0  0  0  0  0  0  0  0
    0  0  0  0  0  0  0  0
    
    
    
qeval(Q=? [F (s = 14)], |1>_8 <1|_8);	

     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0   0
     0   0   0   0   0   0   0  -0
     0   0   0   0   0   0   0   1
